On the Effects of Planetary Oblateness on Exoplanet Studies

When studying transiting exoplanets it is common to assume a spherical planet shape. However short rotational periods can cause a planet to bulge at its equator, as is the case with Saturn whose equatorial radius is almost 10% larger than its polar radius. As a new generation of instruments comes online, it is important to continually assess the underlying assumptions of models to ensure robust and accurate inferences. We analyze bulk samples of known transiting planets and calculate their expected signal strength if they were to be oblate. We find that for noise levels below 100ppm, as many as 100 planets could have detectable oblateness. We also investigate the effects of fitting spherical planet models to synthetic oblate lightcurves. We find that this biases the retrieved parameters by several standard deviations for oblateness values > 0.1-0.2. When attempting to fit an oblateness model to both spherical and oblate lightcurves, we find that the sensitivity of such fits is correlated with both the SNR as well as the time sampling of the data, which can mask the oblateness signal. For typical values of these quantities for Kepler observations, it is difficult to rule out oblateness values less than ~0.25. This results in an accuracy wall of 10-15% for the density of planets which may be oblate. Finally, we find that a precessing oblate planet has the ability to mimic the signature of a long-period companion via transit timing variations, inducing offsets at the level of 10s of seconds.

==> appendix_math.txt <==
first write equation of planet outline as

\begin{equation}
    ax^2 + bxy + cy^2 + dx + ey + f = 0
\end{equation}

through which we intersect the line $y = tx$ where $t = tan(\theta)$. This gives two solutions

\begin{equation}
    x_{\pm} = \frac{-d-e t \pm \sqrt{(d+e t)^2-4 f \left(a+b t+c t^2\right)}}{2 \left(a+b t+c t^2\right)}
\end{equation}

the bounds of t are found where this only a single solution, i.e. the line is tangent to the ellipse

\begin{equation}
    t_{\pm} = \frac{-4 b f+2 d e \pm \sqrt{(2 d e-4 b f)^2-4 \left(d^2-4 a f\right) \left(e^2-4 c f\right)}}{2 \left(4 c f-e^2\right)}
\end{equation}

If the expression inside the square root sign is negative, then the planet overlaps the center of the star and the bounds are from 0 to 2$\pi$.

Returning to the solution for x, the quantity we need is $r^2 = x^2 + y^2 = x^2(1+t^2)$

\begin{equation}
r^2_{\pm} = \frac{\left(t^2+1\right) \left(-d-e t \pm \sqrt{(d+e t)^2-4 f \left(a+b t+c t^2\right)}\right)^2}{4 \left(a+b t+c t^2\right)^2}
\end{equation}
 
Now, the integral we wish to solve is

\begin{equation}
    \int_{\theta_1}^{\theta_2}\int_{r(\theta_1)}^{r(\theta_2)}I_\star(1 - u_1(1-\sqrt{1-r^2}) - u_2(1-\sqrt{1-r^2})^2 r dr d\theta
\end{equation}

performing the radial integral yields

\begin{equation}
    \frac{I_\star}{12}\int_{\theta_1}^{\theta_2}6(1-u_1-2u_2)r^2 + 3u_2r^4 + -4(u_1+2u_2)(1-r^2)^{3/2}\Big|_{r(\theta_1)}^{r(\theta_2)}d\theta
\end{equation}

We can separate this into three separate pieces, the first two of which we can solve analytically. Also note, depending on the case we're in, one of the limits of r will be set to 1. The $r^2$ integral becomes

\begin{equation}
\frac{I_\star(1-u1-2u2)}{2}\int_{\theta_1}^{\theta_2}r_p^2 - r_m^2 d\theta
\end{equation}


%g = Sxqrt[b^2 - 4*a*c]
%h = Sxqrt[d^2 - 4 a f + 2 d e t + t (-4 b f + (e^2 - 4 c f) t)]
%km = Sxqrt[4 c^2 d^2 + 2 b (b - g) e^2 - 4 c e (b d - g d + a e)]
%kp = Sxqrt[4 c^2 d^2 + 2 b (b + g) e^2 - 4 c e (b d + g d + a e)]

%rp2/(1+t^2):
%-(1/(4 c g))((-4 c d+2 b e) ArcTanh[(b+2 c t)/g]
%-2 g Sqrt[e^2-4 c f] ArcTanh[(d e-2 b f+e^2 t-4 c f t)/(Sqrt[e^2-4 c f] h)]
%+km ArcTanh[(-((-b+g) (-d e+2 b f-e^2 t))+2 c (d^2-4 a f+d e t-2 g f t))/(km h)]
%-kp ArcTanh[((b+g) (-d e+2 b f-e^2 t)+2 c (d^2-4 a f+d e t+2 g f t))/(kp h)]+g e Log[a+t (b+c t)])

